BullsEye: Directed Firmware Fuzzing

The widespread adoption of Internet of Things (IoT) devices has expanded the digital attack surface, making firmware analysis critical for modern software security. A key security concern stems from the frequent reuse of third-party software components, a practice that often introduces known vulnerabilities into firmware images. Whether a given image actually exposes such a flaw is an open question, and public proof-of concept exploits make answering it urgent. Directed Greybox Fuzzing (DGF), a technique that enables targeted exploration of specific binary locations, offers a promising solution for detecting such vulnerabilities. However, DGF has reached firmware only at function granularity, too coarse to aim at the vulnerable block itself. This article presents BULLSEYE, the first DGF framework to schedule closed-source Linux-based firmware fuzzing by basic-block-level distance to user-specified targets. Our methodology combines static and dynamic analysis to enable DGF in the constrained firmware domain, focusing on vulnerabilities in reused third-party components. We introduce novel DGF heuristics that address limitations of traditional approaches. We compare BULLSEYE against four greybox-fuzzing baselines sharing its execution back-end, including reimplementations of AFLGO and WINDRANGER, and against GREENHOUSE, a state-of-the-art firmware re-hosting framework. On 40 vulnerability sites across 32 firmware images, BULLSEYE reproduces every target within budget, against 35 for the strongest of the four baselines, and reduces Time-to-Exposure by a geometric mean of 9.5x to 72.5x over them; against GREENHOUSE, on the 18 targets its pipeline supports, BULLSEYE is faster by a geometric mean of 9.8x.

==> data/DatasetCVE.csv <==
ref;id;binary;channel;impact
{housefuzz-1~\citeyearpar{housefuzz1}};1;uhttpd;HTTP;CWE-120
{bullseye-1};2;uhttpd;HTTP;CWE-120
{bullseye-2};3;uhttpd;HTTP;CWE-120
{housefuzz-2~\citeyearpar{housefuzz2}};4;uhttpd;HTTP;CWE-120
{housefuzz-3~\citeyearpar{housefuzz3}};4;uhttpd;HTTP;CWE-476
{bullseye-3};5;uhttpd;HTTP;CWE-120
{housefuzz-4~\citeyearpar{housefuzz4}};6;uhttpd;HTTP;CWE-120
CVE-2018-10996;7;session.cgi;ENV;CWE-121
CVE-2025-6328;8;hedwig.cgi;ENV;CWE-121
EDB-ID-38720;9;hnap;ENV;CWE-121
CVE-2016-1558;10;httpd;HTTP;CWE-122
CVE-2016-1558;11;httpd;HTTP;CWE-122
CVE-2017-3193;12;hnap;ENV;CWE-121
EDB-ID-38718;13;httpd;HTTP;CWE-122
CVE-2019-11418;14;httpd;HTTP;CWE-122
CVE-2018-19242;15;httpd;HTTP;CWE-122
CVE-2018-19242;16;httpd;HTTP;CWE-122
CVE-2022-37055;17;hnap;ENV;CWE-121
CVE-2021-43722;18;hnap;ENV;CWE-121
CVE-2022-46475;19;gena.cgi;ENV;CWE-121
CVE-2024-42813;20;gena.cgi;ENV;CWE-121
CVE-2024-27655;21;goahead;HTTP;CWE-120
CVE-2024-27656;21;goahead;HTTP;CWE-120
CVE-2024-27657;21;goahead;HTTP;CWE-120
CVE-2024-42812;22;gena.cgi;ENV;CWE-121
CVE-2019-10892;23;hnap;ENV;CWE-121
{housefuzz-5~\citeyearpar{housefuzz5}};24;uhttpd;HTTP;CWE-120
{bullseye-4};24;uhttpd;HTTP;CWE-476
CVE-2025-34125;25;lighttpd;HTTP;CWE-121
{bullseye-5};25;lighttpd;HTTP;CWE-120
{bullseye-6};25;lighttpd;HTTP;CWE-121
CVE-2021-34828;26;lighttpd;HTTP;CWE-120
CVE-2021-34829;26;lighttpd;HTTP;CWE-120
CVE-2021-34830;26;lighttpd;HTTP;CWE-121
CVE-2022-24355;27;httpd;HTTP;CWE-121
CVE-2018-19241;28;video.cgi;ENV;CWE-121
CVE-2018-19240;29;network.cgi;ENV;CWE-121
CVE-2013-0230;30;miniupnpd;HTTP;CWE-121
CVE-2019-11418;31;httpd;HTTP;CWE-122
{bullseye-7};32;hostapd;FILE;CWE-787


==> data/DatasetFirmware.csv <==
id;vendor;model;version;arch;binary
1;Netgear;WNDR3700v2;1.0.0.8;mipseb;uhttpd
2;Netgear;XAVN2001;0.4.0.7;mipseb;uhttpd
3;Netgear;WNR1000v2;1.1.2.54;mipseb;uhttpd
4;Netgear;WNR2500v1;1.0.0.24;mipseb;uhttpd
5;Netgear;JWNR2000v2;1.0.0.11;mipseb;uhttpd
6;Netgear;WNCE4004v1;1.0.0.22;mipseb;uhttpd
7;D-Link;DIR-629;1.03.B01;mipseb;session.cgi
8;D-Link;DIR-815;1.01;mipsel;hedwig.cgi
9;D-Link;DIR-817LW;1.00B05;mipseb;hnap
10;D-Link;DAP-2330;1.01RC014;mipseb;httpd
11;D-Link;DAP-2695;1.11.RC044;mipseb;httpd
12;D-Link;DIR-850L;1.03;mipseb;hnap
13;D-Link;DIR-825 (rev B);2.02;mipseb;httpd
14;TRENDnet;TEW-632BRPA1;1.10B31;mipseb;httpd
15;TRENDnet;TEW-634GRU v1;1.01B14;mipseb;httpd
16;TRENDnet;TEW-673GRU A1;1.00B40;mipseb;httpd
17;D-Link;GO-RT-AC750;1.01B03;mipseb;hnap
18;D-Link;DIR-645;1.03;mipsel;hnap
19;D-Link;DIR-645;1.03;mipsel;gena.cgi
20;TRENDnet;TEW-752DRU;1.03B01;mipsel;gena.cgi
21;D-Link;DIR-823G;1.0.2B05;mipsel;goahead
22;D-Link;DIR-860L (rev B);2.03.B03;mipsel;gena.cgi
23;D-Link;DIR-806 (rev A1);1.0;mipseb;hnap
24;Netgear;JNR3300 v1;1.0.0.34;mipseb;uhttpd
25;D-Link;DSP-W215 (rev A1);1.14B04;mipseb;lighttpd
26;D-Link;DAP-1330;1.13B01;mipseb;lighttpd
27;TP-Link;TL-WR940N(US);V4;mipseb;httpd
28;TRENDnet;TV-IP110WN;1.2.2.68;mipseb;video.cgi
29;TRENDnet;TV-IP110WN;1.2.2.68;mipseb;network.cgi
30;TRENDnet;TEW-632BRPA1;1.10B32;mipseb;miniupnpd
31;TRENDnet;TEW-632BRPA1;1.10B32;mipseb;httpd
32;TRENDnet;TEW-632BRPA1;1.10B32;mipseb;hostapd


==> data/DatasetSubset.csv <==
id;vendor;model;version;arch;binary
1;Netgear;WNDR3700v2;1.0.0.8;mipseb;uhttpd
4;Netgear;WNR2500v1;1.0.0.24;mipseb;uhttpd
8;D-Link;DIR-815;1.01;mipsel;hedwig.cgi
11;D-Link;DAP-2695;1.11.RC044;mipseb;httpd
12;D-Link;DIR-850L;1.03;mipseb;hnap
15;TRENDnet;TEW-634GRU v1;1.01B14;mipseb;httpd
25;D-Link;DSP-W215 (rev A1);1.14B04;mipseb;lighttpd
26;D-Link;DAP-1330;1.13B01;mipseb;lighttpd
27;TP-Link;TL-WR940N(US);V4;mipseb;httpd
31;TRENDnet;TEW-632BRPA1;1.10B32;mipseb;httpd


==> data/RQ1_results.csv <==
ref;vanmu;vanf;vana;plusmu;plusf;plusa;gomu;gof;goa;wrmu;wrf;wra;bullmu;ghmu;ghf;gha
housefuzz-1;4h08min;228.4;1.00;2h27min;135.0;0.94;17min04sec;15.6;0.64;11min26sec;10.5;0.69;\textbf{01min05sec};20min59sec;19.2;1.00
bullseye-1;3h49min;24.9;0.70;7h31min;48.9;0.90;4h36min;30.0;0.99;3h40min;23.9;0.90;\textbf{09min13sec};6h20min;41.2;1.00
bullseye-2;3h59min;310.5;1.00;43min52sec;56.9;0.80;05min53sec;7.6;0.72;12min05sec;15.7;1.00;\textbf{46sec};47min26sec;61.5;1.00
housefuzz-2;9h32min;65.3;1.00;6h58min;47.8;1.00;5h49min;39.9;1.00;2h19min;16.0;0.78;\textbf{08min45sec};1h06min;7.6;0.96
housefuzz-3;10h;15.8;1.00;10h;15.8;1.00;9h01min;14.3;0.90;6h54min;10.9;0.98;\textbf{37min54sec};52min46sec;1.4;0.53
bullseye-3;3h54min;108.6;1.00;1h12min;33.8;1.00;57min31sec;26.7;1.00;10min01sec;4.6;0.60;\textbf{02min09sec};31min58sec;14.8;1.00
housefuzz-4;4h30min;227.5;1.00;4h01min;203.1;1.00;2h25min;122.6;1.00;56min59sec;47.9;1.00;\textbf{01min11sec};20min47sec;17.5;1.00
CVE-2018-10996;12min11sec;10.0;1.00;52sec;0.7;0.28;\textbf{38sec};0.5;0.18;09min09sec;7.5;0.98;01min14sec;-;-;-
CVE-2025-6328;1h17min;6.3;1.00;6h22min;30.9;1.00;54min20sec;4.4;0.95;1h53min;9.2;1.00;\textbf{12min24sec};-;-;-
EDB-ID-38720;5h32min;135.3;1.00;1h42min;41.7;1.00;14min43sec;6.0;0.85;2h18min;56.4;1.00;\textbf{02min27sec};-;-;-
CVE-2016-1558;8h58min;101.3;1.00;8h01min;90.5;1.00;1h31min;17.2;1.00;31min59sec;6.0;1.00;\textbf{05min19sec};6h02min;68.1;1.00
CVE-2016-1558;5h27min;60.9;1.00;10h;111.6;1.00;8h41min;96.9;1.00;39min55sec;7.4;1.00;\textbf{05min23sec};6h44min;75.3;1.00
CVE-2017-3193;7h38min;98.6;1.00;1h01min;13.1;0.95;06min52sec;1.5;0.70;4h09min;53.6;1.00;\textbf{04min39sec};-;-;-
EDB-ID-38718;10h;26.5;1.00;10h;26.5;1.00;9h02min;23.9;1.00;9h32min;25.3;1.00;\textbf{22min40sec};52min59sec;2.3;1.00
CVE-2019-11418;10h;19.8;1.00;10h;19.8;1.00;10h;19.8;1.00;10h;19.8;1.00;30min21sec;\textbf{29min56sec};1.0;0.49
CVE-2018-19242;10h;42.5;1.00;10h;42.5;1.00;10h;42.5;1.00;10h;42.5;1.00;\textbf{14min08sec};33min15sec;2.4;0.93
CVE-2018-19242;10h;15.9;1.00;10h;15.9;1.00;10h;15.9;1.00;10h;15.9;1.00;\textbf{37min47sec};54min20sec;1.4;0.76
CVE-2022-37055;10h;213.4;1.00;1h06min;23.5;1.00;14min34sec;5.2;0.89;4h49min;102.9;1.00;\textbf{02min49sec};-;-;-
CVE-2021-43722;10h;1176.5;1.00;9h01min;1060.9;1.00;1h12min;142.6;0.94;1h19min;156.6;1.00;\textbf{31sec};-;-;-
CVE-2022-46475;10h;2608.7;1.00;9h01min;2352.5;1.00;46sec;3.3;0.69;02min52sec;12.4;1.00;\textbf{14sec};-;-;-
CVE-2024-42813;10h;2666.7;1.00;9h01min;2404.4;1.00;\textbf{13sec};1.0;0.27;05min42sec;25.4;1.00;14sec;-;-;-
CVE-2024-27655;9h00min;30.9;0.93;8h11min;28.1;0.97;2h17min;7.9;0.69;2h19min;8.0;0.78;\textbf{17min28sec};-;-;-
CVE-2024-27656;9h00min;19.3;0.91;1h15min;2.7;0.90;3h54min;8.4;0.82;5h26min;11.7;0.79;\textbf{27min59sec};-;-;-
CVE-2024-27657;7h15min;79.4;0.97;1h04min;11.7;0.96;1h02min;11.3;0.51;11min12sec;2.0;0.58;\textbf{05min29sec};-;-;-
CVE-2024-42812;10h;6545.5;1.00;9h01min;5901.9;1.00;12sec;2.2;0.73;37sec;6.7;1.00;\textbf{6sec};-;-;-
CVE-2019-10892;10h;92.0;1.00;4h00min;36.8;0.94;09min13sec;1.4;0.51;4h40min;43.0;1.00;\textbf{06min31sec};-;-;-
housefuzz-5;10h;46.9;1.00;9h32min;44.7;1.00;10h;46.9;1.00;7h15min;34.0;1.00;\textbf{12min48sec};29min27sec;2.3;0.86
bullseye-4;10h;74.1;1.00;10h;74.1;1.00;10h;74.1;1.00;8h30min;63.0;1.00;\textbf{08min06sec};14min04sec;1.7;0.84
CVE-2025-34125;9h28min;15.4;1.00;53min18sec;1.4;0.67;1h19min;2.2;0.76;3h37min;5.9;0.84;\textbf{37min01sec};10h;16.2;1.00
bullseye-5;10h;16.8;1.00;3h04min;5.2;0.71;3h01min;5.1;0.82;1h28min;2.5;0.83;\textbf{35min42sec};9h12min;15.5;1.00
bullseye-6;10h;132.1;1.00;45min36sec;10.0;0.33;1h02min;13.9;0.48;06min12sec;1.4;0.57;\textbf{04min32sec};10h;132.1;1.00
CVE-2021-34828;5h57min;834.5;1.00;32sec;1.3;0.98;28sec;1.1;0.70;26sec;1.0;0.51;\textbf{26sec};-;-;-
CVE-2021-34829;10h;44.3;1.00;23min40sec;1.7;0.69;19min04sec;1.4;0.60;\textbf{10min25sec};0.8;0.50;13min34sec;-;-;-
CVE-2021-34830;10h;35.7;1.00;26min23sec;1.6;0.62;24min10sec;1.4;0.64;18min54sec;1.1;0.62;\textbf{16min48sec};-;-;-
CVE-2022-24355;10h;12.8;1.00;10h;12.8;1.00;10h;12.8;1.00;10h;12.8;1.00;\textbf{46min46sec};-;-;-
CVE-2018-19241;10h;5.9;0.95;10h;5.9;0.95;8h17min;4.9;0.93;9h07min;5.4;0.94;\textbf{1h42min};-;-;-
CVE-2018-19240;10h;248.6;1.00;5h41min;141.4;1.00;27min06sec;11.2;1.00;3h19min;82.6;1.00;\textbf{02min25sec};-;-;-
CVE-2013-0230;10h;160.8;1.00;10h;160.8;1.00;10h;160.8;1.00;05min04sec;1.4;0.64;\textbf{03min44sec};-;-;-
CVE-2019-11418;10h;2.7;1.00;10h;2.7;1.00;10h;2.7;1.00;10h;2.7;1.00;\textbf{3h44min};-;-;-
bullseye-7;10h;48.5;1.00;3h34min;17.3;0.85;2h07min;10.4;0.67;4h59min;24.3;0.80;\textbf{12min22sec};-;-;-


==> data/RQ1_summary.csv <==
conf;ntgt;trig;fac;aeff;win
\ourtool{};40;40/40;--;--;--
\textsc{Firm-AFL};40;17/40;$72.5\times$;0.99;40/40
\textsc{Firm-AFL}\textsuperscript{\textdagger};40;29/40;$30.2\times$;0.91;38/40
\textsc{Firm-AFL-Go};40;32/40;$9.5\times$;0.81;37/40
\textsc{Firm-AFL-WR};40;35/40;$11.5\times$;0.88;39/40
\textsc{Greenhouse};18;16/18;$9.8\times$;0.91;17/18


==> data/RQ2_p2.csv <==
id;nseed;add;hit;tiem;tieb
1;819;5;1;0.3\%;0.3\%
4;604;9;2;42.4\%;23.0\%
8;492;0;0;52.7\%;52.7\%
11;1202;21;14;39.5\%;4.6\%
12;244;0;0;100.0\%;100.0\%
15;521;6;4;100.0\%;8.5\%
25;1536;38;26;44.6\%;24.0\%
26;1635;39;26;22.9\%;4.5\%
27;603;0;0;0.0\%;0.0\%
31;391;17;8;8.3\%;0.0\%


==> data/RQ2_p3.csv <==
id;nseed;dstruct;dadj;gain;split;satq;sattgt;satbase
1;819;6;6;1.0$\times$;0.2\%;0.2\%;53.6\%;17.6\%
4;604;16;123;7.7$\times$;88.5\%;7.5\%;100.0\%;59.9\%
8;492;3;41;13.7$\times$;61.7\%;3.0\%;43.2\%;13.2\%
11;1202;57;209;3.7$\times$;60.5\%;2.7\%;0.0\%;2.7\%
12;244;1;2;2.0$\times$;13.8\%;0.0\%;0.0\%;0.0\%
15;521;6;143;23.8$\times$;59.5\%;13.8\%;72.6\%;58.5\%
25;1536;78;245;3.1$\times$;52.3\%;7.6\%;10.1\%;8.7\%
26;1635;205;353;1.7$\times$;53.4\%;7.5\%;9.0\%;9.7\%
27;603;4;10;2.5$\times$;58.1\%;0.5\%;0.0\%;0.5\%
31;391;38;138;3.6$\times$;56.5\%;14.1\%;60.3\%;49.1\%


==> data/RQ3_sched.csv <==
id;ndec;ndbb;late;towncl;tglob;sat;fair;reheat;ratio
1;184;3;0\%;--;--;21\%;0\%;17\%;$0.11\times$
4;40;23;58\%;0.301;0.000;14\%;2\%;18\%;$1.11\times$
8;150;29;0\%;--;--;11\%;0\%;49\%;$0.93\times$
11;30;49;2\%;0.599;0.000;76\%;0\%;8\%;$1.07\times$
12;358;1;0\%;--;--;35\%;0\%;55\%;$1.00\times$
15;63;82;40\%;0.324;0.001;64\%;0\%;37\%;$1.00\times$
25;55;116;54\%;0.267;0.000;97\%;5\%;24\%;$1.81\times$
26;67;110;55\%;0.219;0.000;96\%;14\%;12\%;$1.43\times$
27;52;12;49\%;0.224;0.000;16\%;0\%;8\%;$0.14\times$
31;29;113;45\%;0.276;0.002;73\%;0\%;40\%;$0.66\times$


==> data/RQ4_arms.csv <==
arm;trig;allthree;rmin;fac;rmax;aeff;win
\ourtool{} (full);15/15;12/15;--;--;--;--;--
no ordering;14/15;9/15;0.16;2.92;22.8;0.78;14/1
no SPM;15/15;11/15;0.15;1.20;14.7;0.67;11/4
no len-extend;14/15;11/15;0.09;1.19;28.7;0.67;10/5
no indirect;15/15;13/15;0.09;1.08;17.4;0.56;10/5
no satisfiability;14/15;13/15;0.12;1.00;10.6;0.56;9/6
no energy;14/15;11/15;0.07;0.73;2.5;0.44;7/8

